A Comprehensive Performance Evaluation of a DF-Based Multi-Hop System Over $\alpha-\kappa-\mu$ and $\alpha-\kappa-\mu$-Extreme Fading Channels

In this work, an integrated performance evaluation of a decode-and-forward (DF) multi-hop wireless communication system is undertaken over the non-linear generalized $\alpha-\kappa-\mu$ and $\alpha-\kappa-\mu$-Extreme fading models. Analytical formulas for the probability density function (PDF) and the cumulative distribution function (CDF) of the received signal-to-noise ratio (SNR) as well as its generalized moments and moment generating function (MGF) are derived. Based on the derived PDFs, novel closed-form expressions for traditional performance metrics such as amount of fading (AF), outage probability (OP), bit error rate (BER) under coherent and non-coherent modulation schemes as well as channel capacity under various adaptive transmission techniques are derived. Additionally, asymptotic analyses of BER based on Poincare series expansions of SNR PDFs are carried out and results show good approximations for low SNR regimes. The correctness of the proposed solutions has been corroborated by comparing them with Monte Carlo simulation results.

==> Manpreet_BIO.txt <==
Manpreet KAUR was born in Punjab, India in 1983. She received her B. Tech. in Electronics and Communication Engineering from Punjab Technical University, Punjab, India in 2005 and Master of Engineering in Electronics and Communication from Thapar University, Patiala, India in 2007. She is currently working as Member (Research Staff) at Central Research Laboratory, Ghaziabad, Bharat Electronics Limited. Her research interest includes the wireless communication and cognitive radios networks.
